The extreme properties of the nearby hyper-Eddington accreting Active Galactic Nucleus in IRAS 04416+1215

The physical properties of the accretion flow and of the X-ray emitting plasma, in supermassive black holes accreting at extreme Eddington rates, are still very unclear. Here we present the analysis of simultaneous XMM-Newton and NuSTAR observations of the hyper-Eddington Seyfert 1 galaxy IRAS 04416+1215, carried out in 2020. The main goal of these observations is to investigate the properties of the X-ray corona, as well as the structure of the accretion flow and of the circumnuclear environment, in this regime of extreme accretion. IRAS 04416+1215 has one of the highest Eddington ratio ($\lambda_{\rm Edd}\simeq 472$) in the local Universe. It shows an interesting spectral shape, very similar to the standard Narrow Line Seyfert 1 galaxy's spectra, with the presence of multi-phase absorption structure composed of three phases, whose estimate of the minimum and maximum distances suggests two different interpretations, one consistent with the three X-ray winds being co-spatial, and possibly driven by magnetohydrodynamical processes, the other consistent with the multi-phase winds being also multi-scale. The X-ray spectrum of IRAS 04416+1215 also has a prominent soft excess component and a hard X-ray emission dominated by a reflection component. Moreover, our detailed spectral analysis shows that IRAS 04416+1215 has the lowest coronal temperature measured so far by NuSTAR ($kT_e=3-22$ keV, depending on the model). This is consistent with a hybrid coronal plasma, in which the primary continuum emission is driven by pair production due to high-energy tail of the energy distribution of non-thermal electrons.

==> README.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.

==> legacy/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
